The topological susceptibility in finite temperature QCD and axion cosmology

We study the topological susceptibility in 2+1 flavor QCD above the chiral crossover transition temperature using Highly Improved Staggered Quark action and several lattice spacings, corresponding to temporal extent of the lattice, $N_\tau=6,8,10$ and $12$. We observe very distinct temperature dependences of the topological susceptibility in the ranges above and below $250$ MeV. While for temperatures above $250$ MeV, the dependence is found to be consistent with dilute instanton gas approximation, at lower temperatures the fall-off of topological susceptibility is milder. We discuss the consequence of our results for cosmology wherein we estimate the bounds on the axion decay constant and the oscillation temperature if indeed the QCD axion is a possible dark matter candidate.

==> data_to_arxiv/cont_fermion.dat <==
165 72.1284022622628 5.33375739581749
166 71.2907763378862 5.2705221378119
167 70.4679407608837 5.21004793289326
168 69.6595467747098 5.15222203671603
169 68.8652558793041 5.09693504416656
170 68.0847394705252 5.04408084471989
171 67.3176784943048 4.99355657932122
172 66.5637631148379 4.94526259810456
173 65.8226923961625 4.89910241833933
174 65.0941739965131 4.85498268207511
175 64.3779238748669 4.81281311303361
176 63.6736660091275 4.772506472375
177 62.9811321254231 4.73397851304043
178 62.3000614380191 4.69714793244445
179 61.630200399373 4.66193632335794
180 60.9713024598809 4.6282681228845
181 60.3231278368884 4.59607055948976
182 59.6854432925596 4.56527359809361
183 59.0580219202173 4.53580988328038
184 58.4406429387881 4.50761468071998
185 57.8330914950009 4.48062581692577
186 57.2351584730076 4.45478361750138
187 56.6466403111083 4.4300308440496
188 56.0673388252795 4.40631262993221
189 55.4970610392181 4.3835764150805
190 54.9356190206276 4.36177188006249
191 54.3828297234852 4.34085087961558
192 53.8385148360414 4.32076737585236
193 53.3025006343154 4.30147737134313
194 52.7746178408592 4.28293884227256
195 52.2547014885758 4.26511167185914
196 51.7425907893853 4.24795758421581
197 51.2381290075421 4.23144007881886
198 50.7411633374163 4.21552436573952
199 50.2515447855598 4.20017730177972
200 49.769128056887 4.18536732764006
201 49.2937714448048 4.17106440623449
202 48.8253367251387 4.15723996225273
203 48.3636890537029 4.1438668230585
204 47.9086968673741 4.13091916099864
205 47.4602317885307 4.11837243718624
206 47.0181685327292 4.10620334680911
207 46.5823848194907 4.09438976600419
208 46.1527612860799 4.08291070032816
209 45.7291814041615 4.07174623484524
210 45.3115313992251 4.06087748584436
211 44.8997001726734 4.05028655419007
212 44.493579226474 4.03995648030433
213 44.0930625902785 4.02987120077001
214 43.6980467509166 4.02001550654107
215 43.3084305841781 4.0103750027394
216 42.9241152887966 4.00093607001398
217 42.5450043225559 3.99168582743401
218 42.1710033404398 3.98261209688453
219 41.8020201347517 3.97370336893031
220 41.4379645771322 3.96494877011145
221 41.0787485624069 3.95633803163232
222 40.7242859541973 3.94786145940412
223 40.3744925322328 3.93950990540001
224 40.0292859413033 3.93127474028146
225 39.6885856417932 3.92314782725339
226 39.3523128617422 3.91512149710609
227 39.0203905503781 3.9071885244014
228 38.6927433330712 3.89934210476125
229 38.3692974676598 3.89157583321674
230 38.0499808021001 3.88388368357674
231 37.7347227333939 3.87625998877537
232 37.4234541677511 3.86869942215886
233 37.1161074819439 3.86119697967281
234 36.8126164858124 3.85374796291194
235 36.512916385883 3.84634796299561
236 36.4251597123674 7.11969216344539
237 36.0756762347726 7.02839869055906
238 35.7311933638129 6.93950682948031
239 35.3916170913984 6.85295466464806
240 35.0568555866214 6.76868175436055
241 34.7268191360451 6.68662908929624
242 34.4014200858806 6.60673905289176
243 34.0805727859842 6.5289553834933
244 33.7641935356101 6.45322313819927
245 33.4522005308569 6.37948865831426
246 33.1445138137472 6.30769953633573
247 32.841055222884 6.23780458439706
248 32.541748345628 6.16975380409207
249 32.2465184717422 6.10349835760835
250 31.9552925484549 6.03899054009836
251 31.6679991368893 5.97618375321928
252 31.3845683698153 5.91503247977479
253 31.104931910676 5.85549225939381
254 30.8290229138473 5.79751966518333
255 30.5567759860863 5.74107228129487
256 30.2881271491312 5.68610868134605
257 30.0230138034109 5.63258840764125
258 29.7613746928293 5.58047195113738
259 29.5031498705867 5.52972073210351
260 29.2482806660048 5.48029708142506
261 28.9967096523217 5.43216422250604
262 28.7483806154242 5.38528625372496
263 28.5032385234873 5.33962813140264
264 28.2612294974912 5.29515565324246
265 28.0223007825861 5.25183544220613
266 27.7864007202782 5.2096349307903
267 27.5534787214099 5.16852234567186
268 27.3234852399088 5.12846669269192
269 27.0963717472796 5.089437742151
270 26.8720907078173 5.05140601438994
271 26.6505955545164 5.01434276563328
272 26.4318406656549 4.97821997407415
273 26.2157813420323 4.9430103261814
274 26.0023737848401 4.90868720321189
275 25.7915750741444 4.87522466791272
276 25.5833431479636 4.84259745139972
277 25.3776367819198 4.81078094020047
278 25.1744155694482 4.7797511634516
279 24.9736399025463 4.74948478024145
280 24.7752709530462 4.71995906709079
281 24.5792706543939 4.69115190556554
282 24.3856016839209 4.66304177001634
283 24.1942274455913 4.63560771544141
284 24.0051120532123 4.60882936546962
285 23.8182203140915 4.5826869004619
286 23.6335177131294 4.55716104572992
287 23.4509703973335 4.53223305987151
288 23.2705451607409 4.50788472322303
289 23.0922094297369 4.48409832642952
290 22.9159312487601 4.46085665913384
291 22.7416792663787 4.43814299878641
292 22.5694227217307 4.4159410995775
293 22.3991314313152 4.39423518149444
294 22.2307757761247 4.37300991950598
295 22.0643266891093 4.35225043287664
296 21.8997556429618 4.33194227461348
297 21.7370346382163 4.31207142104841
298 21.5761361916484 4.29262426155834
299 21.4170333249718 4.2735875884264
300 21.259699553819 4.25494858684652
301 21.1041088770014 4.23669482507422
302 20.9502357660387 4.21881424472596
303 20.7980551549501 4.20129515122943
304 20.6475424303012 4.18412620442697
305 20.4986734214975 4.16729640933417
306 20.3514243913192 4.15079510705532
307 20.2057720266898 4.13461196585759
308 20.0616934296714 4.1187369724051
309 19.9191661086815 4.10316042315429
310 19.7781679699246 4.08787291591146
311 19.6386773090323 4.07286534155333
312 19.5006728029069 4.05812887591122
313 19.3641335017623 4.04365497181904
314 19.2290388213567 4.02943535132547
315 19.0953685354129 4.01546199807006
316 18.9631027682193 4.00172714982309
317 18.8322219874086 3.98822329118875
318 18.7027069969081 3.97494314647092
319 18.5745389300574 3.96187967270077
320 18.4476992428886 3.94902605282521
321 18.3221697075662 3.93637568905494
322 18.1979324059794 3.92392219637095
323 18.0749697234864 3.91165939618784
324 17.9532643428035 3.89958131017245
325 17.8327992380372 3.8876821542161
326 17.7135576688546 3.87595633255863
327 17.5955231747888 3.86439843206213
328 17.4786795696753 3.8530032166326
329 17.3630109362168 3.84176562178711
330 17.2485016206725 3.83068074936454
331 17.135136227668 3.81974386237734
332 17.0228996151247 3.8089503800022
333 16.9117768893031 3.79829587270709
334 16.8017533999591 3.78777605751226
335 16.6928147356093 3.77738679338273
336 16.5849467189026 3.76712407674965
337 16.4781354020961 3.75698403715818
338 16.3723670626315 3.74696293303908
339 16.267628198811 3.73705714760152
340 16.1639055255681 3.72726318484463
341 16.0611859703331 3.71757766568495
342 15.9594566689896 3.70799732419737
343 15.8587049619197 3.69851900396687
344 15.7589183901362 3.68913965454848
345 15.6600846915 3.67985632803298
346 15.5621917970192 3.67066617571555
347 15.4652278272289 3.66156644486515
348 15.3691810886502 3.65255447559182
349 15.2740400703248 3.6436276978096
350 15.1797934404252 3.63478362829253
351 15.0864300429369 3.62601986782134
352 14.9939388944125 3.61733409841838
353 14.9023091807948 3.60872408066852
354 14.8115302543074 3.60018765112354
355 14.721591630412 3.59172271978795
356 14.6324829848293 3.5833272676838
357 14.5441941506236 3.5749993444923
358 14.4567151153482 3.56673706627023
359 14.3700360182514 3.55853861323882
360 14.2841471475401 3.5504022276432
361 14.1990389377017 3.5423262116802
362 14.1147019668804 3.53430892549268
363 14.0311269543094 3.52634878522834
364 13.9483047577947 3.51844426116111
365 13.8662263712527 3.51059387587333
366 13.7848829222964 3.50279620249676
367 13.704265669873 3.49504986301082
368 13.6243660019485 3.4873535265962
369 13.5451754332407 3.47970590804217
370 13.466685602997 3.47210576620605
371 13.3888882728185 3.46455190252304
372 13.3117753245278 3.45704315956507
373 13.2353387580793 3.44957841964698
374 13.1595706895121 3.44215660347864
375 13.084463348944 3.43477666886152
376 13.0100090786054 3.42743760942836
377 12.9362003309126 3.42013845342455
378 12.8630296665791 3.41287826252992
379 12.7904897527651 3.40565613071955
380 12.7185733612629 3.39847118316257
381 12.6472733667185 3.39132257515749
382 12.5765827448884 3.38420949110308
383 12.5064945709298 3.37713114350353
384 12.4370020177254 3.37008677200681
385 12.3680983542403 3.36307564247526
386 12.2997769439106 3.35609704608718
387 12.2320312430641 3.34915029846854
388 12.1648547993708 3.34223473885382
389 12.0982412503238 3.33534972927499
390 12.0321843217498 3.32849465377767
391 11.966677826347 3.32166891766375
392 11.9017156622525 3.31487194675933
393 11.837291811636 3.3081031867074
394 11.7734003393209 3.30136210228433
395 11.7100353914313 3.29464817673933
396 11.647191194065 3.28796091115626
397 11.5848620519911 3.28129982383694
398 11.5230423473728 3.27466444970524
399 11.4617265385136 3.26805433973137
400 11.4009091586274 3.26146906037562
401 11.3405848146317 3.25490819305081
402 11.2807481859631 3.24837133360307
403 11.2213940234147 3.24185809181009
404 11.1625171479959 3.23536809089643
405 11.1041124498121 3.22890096706518
406 11.0461748869663 3.22245636904556
407 10.9886994844801 3.21603395765583
408 10.931681333235 3.20963340538103
409 10.8751155889329 3.20325439596506
410 10.8189974710757 3.19689662401659
411 10.7633222619634 3.1905597946284
412 10.7080853057108 3.18424362300959
413 10.6532820072816 3.17794783413033
414 10.5989078315401 3.17167216237874
415 10.5449583023203 3.16541635122933
416 10.4914290015114 3.1591801529228
417 10.4383155681601 3.15296332815675
418 10.3856136975887 3.1467656457869
419 10.3333191405291 3.14058688253846
420 10.2814277022722 3.13442682272741
421 10.2299352418327 3.12828525799123
422 10.1788376711282 3.12216198702883
423 10.1281309541731 3.11605681534939
424 10.0778111062872 3.10996955502968
425 10.0278741933174 3.10390002447983
426 9.97831633087375 3.09784804821692
427 9.92913368357857 3.09181345664645
428 9.88032246432873 3.08579608585125
429 9.83187893357095 3.07979577738756
430 9.7837993985896 3.07381237808818
431 9.7360802128069 3.06784573987227
432 9.68871777509525 3.06189571956177
433 9.64170852910141 3.05596217870403
434 9.5950489625824 3.05004498340058
435 9.54873560675277 3.04414400414173
436 9.50276503564307 3.03825911564696
437 9.45713386546934 3.03239019671061
438 9.41183875401334 3.02653713005308
439 9.36687640001333 3.02069980217704
440 9.32224354256527 3.01487810322858
441 9.27793696053408 3.00907192686323
442 9.23395347197492 3.00328117011652
443 9.19028993356425 2.99750573327907
444 9.1469432400404 2.99174551977594
445 9.10391032365364 2.98600043605022
446 9.06118815362537 2.98027039145057
447 9.01877373561641 2.97455529812274
448 8.97666411120416 2.96885507090478
449 8.93485635736841 2.9631696272259
450 8.89334758598577 2.95749888700893
451 8.85213494333241 2.95184277257602
452 8.81121560959503 2.94620120855776
453 8.77058679838995 2.94057412180541
454 8.73024575629002 2.93496144130617
455 8.69018976235937 2.92936309810145
456 8.65041612769577 2.92377902520801
457 8.61092219498042 2.91820915754179
458 8.57170533803515 2.9126534318445
459 8.53276296138677 2.90711178661273
460 8.49409249983851 2.90158416202957
461 8.4556914180484 2.89607049989865
462 8.41755721011448 2.89057074358049
463 8.37968739916666 2.88508483793106
464 8.34207953696515 2.87961272924265
465 8.30473120350539 2.87415436518666
466 8.26764000662925 2.86870969475852
467 8.23080358164242 2.8632786682246
468 8.19421959093801 2.8578612370709
469 8.15788572362599 2.85245735395366
470 8.12179969516864 2.84706697265175
471 8.08595924702172 2.84169004802066
472 8.05036214628126 2.83632653594826
473 8.01500618533601 2.83097639331207
474 7.97988918152534 2.82563957793815
475 7.94500897680241 2.82031604856136
476 7.91036343740279 2.8150057647872
477 7.87595045351808 2.80970868705492
478 7.84176793897477 2.80442477660203
479 7.80781383091797 2.7991539954301
480 7.77408608950017 2.7938963062718
481 7.74058269757472 2.78865167255916
482 7.70730166039414 2.78342005839298
483 7.67424100531297 2.77820142851342
484 7.64139878149535 2.77299574827159
485 7.60877305962694 2.76780298360229
486 7.57636193163135 2.76262310099769
487 7.54416351039087 2.75745606748205
488 7.51217592947147 2.75230185058736
489 7.48039734285201 2.7471604183299
490 7.44882592465752 2.74203173918767
491 7.41745986889658 2.73691578207872
492 7.38629738920262 2.73181251634025
493 7.35533671857916 2.72672191170859
494 7.32457610914892 2.7216439382998
495 7.29401383190659 2.7165785665912
496 7.26364817647548 2.71152576740348
497 7.23347745086764 2.70648551188359
498 7.20349998124769 2.70145777148819
499 7.17371411170014 2.69644251796789
500 7.14411820400011 2.69143972335202


==> data_to_arxiv/cont_gauge.dat <==
165 63.7718367079979 3.11286018908147
166 63.2002364481761 3.07630798724456
167 62.6371610806975 3.04065776281527
168 62.0824334239155 3.00588519060717
169 61.5358810057185 2.97196664038567
170 60.997335911383 2.93887915348123
171 60.4666346372043 2.906600420404
172 59.94361794965 2.87510875941072
173 59.4281307497998 2.84438309597697
174 58.9200219428426 2.81440294313051
175 58.4191443124145 2.78514838260327
176 57.9253543995723 2.7566000467619
177 57.4385123862056 2.72873910127862
178 56.9584819827009 2.70154722850591
179 56.48513031968 2.67500661152069
180 56.0183278436432 2.64909991880483
181 55.5579482163547 2.62381028953102
182 55.1038682178178 2.59912131942402
183 54.6559676526912 2.57501704716929
184 54.2141292600078 2.55148194134205
185 53.7782386260613 2.52850088783123
186 53.3481841003335 2.5060591777343
187 52.92385671434 2.48414249569978
188 52.5051501032783 2.46273690869583
189 52.0919604303678 2.44182885518406
190 51.6841863137743 2.42140513467905
191 51.2817287560189 2.401452897675
192 50.8844910757729 2.38195963592173
193 50.492378841948 2.36291317303361
194 50.1052998099915 2.34430165541529
195 49.7231638603023 2.32611354348959
196 49.3458829386874 2.30833760321315
197 48.9733709987795 2.29096289786665
198 48.6055439463441 2.2739787801068
199 48.2423195854021 2.25737488426832
200 47.8836175661023 2.24114111890445
201 47.5293593342768 2.2252676595555
202 47.1794680826184 2.20974494173529
203 46.8338687034189 2.19456365412601
204 46.4924877428115 2.17971473197265
205 46.1552533564622 2.16518935066842
206 45.8220952666584 2.15097891952337
207 45.4929447207419 2.13707507570855
208 45.1677344508407 2.1234696783689
209 44.846398634851 2.1101548028979
210 44.5288728586251 2.09712273536803
211 44.2150940793236 2.08436596711093
212 43.9050005898893 2.07187718944178
213 43.5985319846038 2.05964928852269
214 43.2956291256897 2.04767534036001
215 42.9962341109205 2.03594860593115
216 42.7002902422046 2.0244625264363
217 42.4077419951088 2.01321071867093
218 42.11853498929 2.00218697051534
219 41.8326159598027 1.99138523653724
220 41.5499327292536 1.98079963370424
221 41.2704341807745 1.97042443720254
222 40.994070231785 1.96025407635903
223 40.7207918085195 1.9502831306636
224 40.4505508212921 1.94050632588889
225 40.1833001404758 1.93091853030487
226 39.9189935731709 1.9215147509856
227 39.6575858405417 1.91229013020573
228 39.3990325557976 1.90323994192457
229 39.1432902027991 1.89435958835523
230 38.8903161152672 1.88564459661703
231 38.6400684565777 1.87709061546885
232 38.3925062001202 1.86869341212168
233 38.1475891102054 1.86044886912838
234 37.9052777235005 1.85235298134883
235 37.6655333309796 1.84440185298883
236 37.4283179603688 1.83659169471091
237 37.1935943590729 1.82891882081561
238 36.9613259775684 1.82137964649142
239 36.7314769532465 1.81397068513209
240 36.5040120946939 1.80668854571965
241 36.2788968663972 1.79952993027172
242 36.0560973738566 1.79249163135185
243 35.8355803490989 1.78557052964127
244 35.6173131365746 1.7787635915709
245 35.4012636794293 1.77206786701233
246 35.1874005061375 1.76548048702627
247 34.9756927174876 1.75899866166748
248 34.7661099739072 1.75261967784486
249 34.5586224831198 1.74634089723536
250 34.3532009881213 1.74015975425083
251 34.1498167554675 1.73407375405634
252 33.9484415638639 1.72808047063909
253 33.7490476930477 1.72217754492668
254 33.5516079129545 1.71636268295358
255 33.3560954731601 1.71063365407497
256 33.1624840925911 1.70498828922658
257 32.9707479494945 1.69942447922981
258 32.78086167166 1.69394017314084
259 32.5928003268877 1.68853337664295
260 32.4065394136933 1.68320215048088
261 32.2220548522449 1.67794460893646
262 32.0393229755244 1.67275891834439
263 31.8583205207067 1.66764329564729
264 31.6790246207512 1.66259600698921
265 31.5014127961995 1.6576153663465
266 31.3254629471727 1.65269973419537
267 31.1511533455638 1.64784751621505
268 30.9784626274191 1.64305716202594
269 30.8073697855034 1.63832716396168
270 30.637854162044 1.63365605587446
270 30.6933263100354 3.33618090779502
271 30.4799747986105 3.32046917151821
272 30.2689100625562 3.30512071817763
273 30.0600991467639 3.29012517424281
274 29.8535096911793 3.27547243201652
275 29.6491099179108 3.26115264436745
276 29.4468686186641 3.24715621950677
277 29.2467551424926 3.23347381580949
278 29.0487393838544 3.22009633668153
279 28.8527917709675 3.20701492547374
280 28.6588832544551 3.19422096044403
281 28.4669852962715 3.18170604976892
282 28.2770698589026 3.16946202660593
283 28.0891093948309 3.15748094420802
284 27.90307683626 3.1457550710917
285 27.7189455850895 3.13427688625999
286 27.5366895031339 3.12303907448171
287 27.3562829025794 3.11203452162852
288 27.1777005366713 3.10125631007083
289 27.0009175906248 3.09069771413399
290 26.825909672756 3.080352195616
291 26.6526528058228 3.07021339936764
292 26.4811234185744 3.06027514893642
293 26.3112983375 3.05053144227509
294 26.1431547787739 3.0409764475157
295 25.9766703403904 3.03160449881007
296 25.8118229944832 3.0224100922374
297 25.6485910798259 3.01338788177961
298 25.4869532945067 3.00453267536507
299 25.3268886887744 2.99583943098113
300 25.1683766580495 2.98730325285587
301 25.0113969360982 2.97891938770935
302 24.8559295883625 2.97068322107454
303 24.7019550054443 2.9625902736882
304 24.5494538967386 2.9546361979515
305 24.3984072842116 2.94681677446066
306 24.2487964963208 2.93912790860716
307 24.1006031620728 2.93156562724765
308 23.9538092052151 2.92412607544302
309 23.8083968385593 2.91680551326652
310 23.664348558431 2.90960031268037
311 23.5216471392448 2.90250695448051
312 23.3802756281996 2.8955220253089
313 23.240217340092 2.88864221473286
314 23.1014558522448 2.88186431239079
315 22.9639749995476 2.87518520520352
316 22.8277588696066 2.86860187465081
317 22.6927917980002 2.86211139411188
318 22.5590583636399 2.85571092626957
319 22.4265433842305 2.84939772057695
320 22.295231911831 2.84316911078572
321 22.1651092285098 2.83702251253548
322 22.0361608420955 2.8309554210029
323 21.908372482018 2.82496540860982
324 21.7817300952395 2.81905012278944
325 21.6562198422725 2.81320728380954
326 21.5318280932827 2.80743468265171
327 21.4085414242752 2.80173017894563
328 21.2863466133607 2.79609169895742
329 21.1652306371017 2.79051723363091
330 21.0451806669351 2.78500483668098
331 20.9261840656701 2.77955262273774
332 20.8082283840598 2.77415876554069
333 20.6913013574438 2.7688214961817
334 20.5753909024612 2.76353910139587
335 20.4604851138318 2.75830992189913
336 20.346572261204 2.75313235077167
337 20.2336407860672 2.74800483188615
338 20.1216792987286 2.74292585837955
339 20.0106765753514 2.7378939711679
340 19.900621555054 2.73290775750261
341 19.7915033370678 2.72796584956767
342 19.6833111779534 2.72306692311659
343 19.5760344888731 2.71820969614811
344 19.4696628329182 2.71339292761987
345 19.3641859224907 2.70861541619891
346 19.2595936167371 2.70387599904826
347 19.1558759190341 2.69917355064854
348 19.0530229745242 2.69450698165382
349 18.9510250677007 2.68987523778076
350 18.8498726200403 2.68527729873021
351 18.749556187683 2.68071217714039
352 18.6500664591578 2.67617891757087
353 18.5513942531526 2.67167659551644
354 18.4535305163288 2.66720431645014
355 18.3564663211781 2.66276121489468
356 18.2601928639214 2.65834645352138
357 18.1647014624485 2.65395922227596
358 18.0699835542979 2.64959873753047
359 17.9760306946756 2.64526424126045
360 17.8828345545124 2.64095500024692
361 17.7903869185584 2.6366703053022
362 17.6986796835143 2.63240947051911
363 17.6077048561981 2.62817183254272
364 17.5174545517473 2.6239567498642
365 17.427920991855 2.61976360213597
366 17.3390965030396 2.61559178950756
367 17.2509735149476 2.61144073198174
368 17.1635445586875 2.60730986879011
369 17.0768022651965 2.60319865778778
370 16.9907393636367 2.59910657486644
371 16.9053486798217 2.59503311338537
372 16.820623134673 2.59097778361987
373 16.7365557427047 2.5869401122265
374 16.6531396105363 2.58291964172477
375 16.5703679354335 2.57891592999468
376 16.4882340038759 2.57492854978969
377 16.4067311901505 2.57095708826469
378 16.3258529549718 2.56700114651846
379 16.245592844127 2.56306033915025
380 16.1659444871457 2.55913429382995
381 16.086901595994 2.55522265088164
382 16.0084579637926 2.5513250628799
383 15.930607463558 2.54744119425862
384 15.8533440469664 2.54357072093192
385 15.7766617431399 2.53971332992677
386 15.7005546574545 2.53586871902703
387 15.62501697037 2.53203659642851
388 15.5500429362803 2.52821668040463
389 15.4756268823844 2.52440869898265
390 15.4017632075773 2.52061238962973
391 15.3284463813614 2.51682749894891
392 15.2556709427762 2.51305378238445
393 15.1834314993474 2.50929100393637
394 15.1117227260547 2.50553893588384
395 15.0405393643176 2.50179735851723
396 14.9698762209984 2.49806605987846
397 14.8997281674239 2.49434483550945
398 14.830090138423 2.49063348820843
399 14.760957131382 2.48693182779384
400 14.6923242053151 2.48323967087559
401 14.6241864799524 2.47955684063347
402 14.5565391348429 2.47588316660247
403 14.4893774084728 2.47221848446485
404 14.4226965973994 2.46856263584861
405 14.3564920553996 2.46491546813239
406 14.2907591926332 2.46127683425636
407 14.2254934748203 2.45764659253913
408 14.1606904224326 2.45402460650029
409 14.0963456098987 2.45041074468859
410 14.0324546648226 2.44680488051547
411 13.9690132672158 2.44320689209381
412 13.9060171487417 2.43961666208171
413 13.8434620919737 2.43603407753127
414 13.7813439296644 2.43245902974197
415 13.7196585440283 2.4288914141188
416 13.6584018660357 2.42533113003471
417 13.597569874719 2.42177808069754
418 13.5371585964895 2.41823217302094
419 13.4771641044667 2.41469331749956
420 13.4175825178179 2.411161428088
421 13.358410001109 2.40763642208365
422 13.2996427636659 2.40411822001325
423 13.2412770589466 2.40060674552292
424 13.1833091839231 2.39710192527179
425 13.1257354784738 2.39360368882885
426 13.068552324786 2.39011196857322
427 13.0117561467672 2.38662669959738
428 12.9553434094672 2.38314781961363
429 12.8993106185086 2.37967526886341
430 12.8436543195268 2.37620899002951
431 12.7883710976192 2.37274892815108
432 12.7334575768029 2.36929503054132
433 12.6789104194815 2.36584724670779
434 12.6247263259201 2.36240552827523
435 12.5709020337287 2.35896982891083
436 12.5174343173543 2.35554010425192
437 12.4643199875801 2.35211631183592
438 12.4115558910339 2.34869841103253
439 12.3591389097032 2.34528636297804
440 12.3070659604582 2.34188013051187
441 12.255333994583 2.33847967811495
442 12.2039399973132 2.33508497185019
443 12.1528809873815 2.33169597930488
444 12.1021540165696 2.32831266953479
445 12.0517561692682 2.32493501301023
446 12.0016845620426 2.32156298156371
447 11.9519363432062 2.31819654833937
448 11.9025086923997 2.31483568774399
449 11.8533988201774 2.31148037539958
450 11.8046039675996 2.30813058809753
451 11.7561214058312 2.3047863037542
452 11.7079484357469 2.30144750136797
453 11.6600823875418 2.29811416097766
454 11.6125206203485 2.29478626362236
455 11.56526052186 2.29146379130244
456 11.5182995079577 2.28814672694197
457 11.4716350223462 2.28483505435229
458 11.4252645361922 2.28152875819673
459 11.3791855477704 2.27822782395659
460 11.3333955821133 2.27493223789812
461 11.2878921906675 2.27164198704066
462 11.242672950954 2.26835705912582
463 11.1977354662349 2.26507744258761
464 11.1530773651838 2.26180312652366
465 11.108696301562 2.25853410066725
466 11.0645899538991 2.25527035536045
467 11.0207560251787 2.25201188152795
468 10.977192242528 2.24875867065193
469 10.933896356913 2.24551071474765
470 10.8908661428378 2.24226800633996
471 10.8480993980478 2.23903053844045
472 10.805593943238 2.23579830452556
473 10.7633476217652 2.23257129851522
474 10.7213582993647 2.22934951475239
475 10.6796238638706 2.22613294798319
476 10.6381422249408 2.22292159333771
477 10.5969113137856 2.21971544631154
478 10.5559290829006 2.21651450274782
479 10.5151935058028 2.21331875882003
480 10.4747025767712 2.21012821101527
481 10.4344543105909 2.20694285611817
482 10.3944467423009 2.20376269119532
483 10.3546779269454 2.20058771358031
484 10.3151459393286 2.1974179208592
485 10.2758488737735 2.19425331085654
486 10.2367848438838 2.19109388162191
487 10.1979519823087 2.18793963141689
488 10.1593484405121 2.18479055870249
489 10.1209723885443 2.18164666212708
490 10.0828220148172 2.17850794051466
491 10.0448955258825 2.17537439285366
492 10.0071911462132 2.17224601828604
493 9.96970711798828 2.16912281609687
494 9.93244170088002 2.1660047857042
495 9.89539317184469 2.1628919266494
496 9.85855982491596 2.15978423858776
497 9.82193997100123 2.1566817212795
498 9.7855319376808 2.15358437458111
499 9.74933406900987 2.15049219843696
500 9.71334472532321 2.14740519287128

